Analysis of Hyperparameter Optimization Effects on Lightweight Deep Models for Real-Time Image Classification

Lightweight convolutional and transformer-based networks are increasingly preferred for real-time image classification, especially on resource-constrained devices. This study evaluates the impact of hyperparameter optimization on the accuracy and deployment feasibility of seven modern lightweight architectures: ConvNeXt-T, EfficientNetV2-S, MobileNetV3-L, MobileViT v2 (S/XS), RepVGG-A2, and TinyViT-21M, trained on a class-balanced subset of 90,000 images from ImageNet-1K. Under standardized training settings, this paper investigates the influence of learning rate schedules, augmentation, optimizers, and initialization on model performance. Inference benchmarks are performed using an NVIDIA L40s GPU with batch sizes ranging from 1 to 512, capturing latency and throughput in real-time conditions. This work demonstrates that controlled hyperparameter variation significantly alters convergence dynamics in lightweight CNN and transformer backbones, providing insight into stability regions and deployment feasibility in edge artificial intelligence. Our results reveal that tuning alone leads to a top-1 accuracy improvement of 1.5 to 3.5 percent over baselines, and select models (e.g., RepVGG-A2, MobileNetV3-L) deliver latency under 5 milliseconds and over 9,800 frames per second, making them ideal for edge deployment. This work provides reproducible, subset-based insights into lightweight hyperparameter tuning and its role in balancing speed and accuracy. The code and logs may be seen at: https://vineetkumarrakesh.github.io/lcnn-opt

==> epoch.csv <==
epoch,A,B,C,D,E,F,G
1,1.11,0.89,0.1,6.05,4.09,0.95,18.57
2,2.05,7.26,0.82,16.74,13.94,3.43,33.02
3,2.42,18.2,2.34,31.68,25.49,8.25,47.23
4,2.59,27.2,2.92,39.19,32.23,21.29,55.03
5,3.32,37.69,6.87,48.3,39.03,20.53,60.95
6,3.77,42.15,18.76,54.96,46.03,31.01,66.14
7,4.52,53.31,25.92,58.87,48.02,35.53,69.41
8,5.06,54.83,40.46,59.19,54.41,41.06,71.27
9,5.7,56.95,54.07,61.62,57.93,51.51,73.38
10,4.56,61.52,53.85,67.44,60.05,53.51,76.36
11,8.03,67.4,58.44,68.83,63.25,58.31,77.01
12,9.32,67.92,56.84,68.74,65.2,56.97,78.28
13,13.67,70.54,63.55,72.07,66.99,60.05,78.15
14,17.18,70.03,65.87,72.7,68.71,62.16,79.39
15,20.78,72.48,69.19,72.29,69.5,64.88,80.29
16,27.39,73.64,66.8,72.43,69.88,68.06,81.77
17,27.94,74.75,69.82,74.04,70.09,70.48,81.74
18,35.01,74.9,70.46,75.33,71.02,69.4,82.84
19,37.66,76.67,70.22,76.23,70.52,70.61,83.39
20,40.83,77.11,76.09,76.42,72.28,70.84,83.16
21,44.66,77.4,70.34,78.19,74.05,71.5,84.09
22,46.34,77.94,74.96,77.69,75.21,73.23,83.55
23,50.88,78.63,73.39,77.02,74.47,74.58,83.54
24,52.74,79.11,73.2,78.62,75.08,75.95,84.23
25,54.56,78.15,76.08,78.57,75.74,77.11,84.52
26,55.96,79.75,78.27,79.23,76.51,77.58,84.85
27,57.2,79.93,75.41,78.8,77.33,76.67,84.94
28,59.97,80.07,77.82,80.51,76.79,77.53,84.61
29,63.32,81.06,78.21,80.18,77.8,77.84,84.84
30,64.02,80.28,79.46,80.59,77.57,78.67,85.19
31,63.86,81.19,78.03,80.73,76.86,79.05,85.4
32,65.95,81.19,79.14,80.89,77.46,78.45,85.94
33,66.38,80.37,77.57,80.58,78.71,79.98,85.99
34,69.31,82.16,79.69,80.3,78.7,80.3,86.57
35,68.72,82.13,80.09,81.57,79.65,79.51,86.51
36,70.79,81.73,80.17,82.43,79.62,79.51,86.33
37,71.22,83.16,80.23,81.1,79.8,80.59,86.37
38,71.38,83.02,79.52,81.93,80.21,81.2,86.12
39,72.63,83.13,80.53,82.1,78.99,78.86,86.6
40,72.68,82.46,80.35,82.33,79.93,81.19,86.97
41,73.36,82.72,78.75,82.01,80.41,80.93,87
42,74.11,83.39,81.39,82.44,80.27,82.09,86.52
43,74.13,83.08,80.32,82.09,80.63,81.09,86.94
44,74.56,83.12,80.13,83.11,80.77,82.29,87.4
45,75.32,83.3,81.26,82.7,79.51,81.83,87.3
46,74.71,83.16,79.15,83.12,80.78,81.91,86.89
47,75.12,83.82,80.63,83.01,81.27,81.8,87.57
48,75.71,84.04,82.13,82.87,81.26,81.66,87.55
49,75.96,83.74,80.64,83.57,82.06,82.2,87.52
50,76.4,84.3,81.27,83.34,81.35,82.63,87.77
51,77.22,83.97,82.53,82.58,81.81,82.72,87.78
52,77.02,84.41,81.18,83.23,82.29,82.78,87.83
53,77.34,84.08,81.43,83.06,82.2,82.63,87.84
54,77.23,84.46,81.88,83.74,82.32,82.35,87.76
55,77.25,84.49,81.35,82.93,81.93,82.97,87.47
56,78.02,84.52,81.51,84.47,81.86,83.82,87.76
57,78.1,84.61,82.07,83.54,82.35,83,87.89
58,78.09,85,82.26,83.34,82.15,83.81,87.77
59,78.09,84.93,81.48,83.84,82.23,82.9,87.86
60,78.11,85.25,82.37,84.04,82.26,83.91,87.99
61,78.35,84.65,81.16,83.73,83.07,84.25,88.32
62,78.59,84.66,81.92,84.83,82.93,84.03,88.22
63,78.84,84.27,82.16,84.06,82.47,83.72,87.99
64,78.89,84.82,82.59,84.4,82.49,84.1,87.94
65,79.51,85.47,82.85,84.36,83,84.08,88.38
66,78.52,85.59,83.09,84.44,82.22,83.95,88.14
67,79.12,84.92,82.61,84.31,82.46,84.09,88.14
68,79.28,85.41,82.06,83.77,82.47,83.85,88.27
69,78.95,85.11,83.67,84.13,82.8,83.53,88.38
70,78.77,85.52,83.76,84.77,82.87,84.27,88.45
71,79.02,84.85,82.76,84.78,83.39,84.24,88.53
72,79.33,85.52,82.95,84.52,83.13,84.41,88.41
73,78.81,85.6,82.97,84.72,82.98,84.91,88.42
74,79.56,85.8,82.84,84.72,82.78,85.01,88.3
75,79.57,86.13,83.5,85.24,83.59,85.03,88.45
76,79.62,85.43,82.67,85.07,83.83,85.46,88.09
77,79.4,85.66,81.67,85.14,83.94,84.17,88.58
78,79.69,85.68,83.39,85.48,83.97,85.74,88.13
79,79.79,84.83,82.95,85.06,83.55,85.13,88.52
80,79.64,85.93,83.35,85.49,83.78,85.06,88.45
81,79.24,85.64,82.49,85.15,84.06,85.17,88.31
82,80.36,85.64,82.99,85.13,83.81,85.3,88.18
83,79.67,86.11,81.95,85.26,83.72,85.18,88.59
84,80.55,85.97,83.01,85.28,83.6,84.81,88.61
85,80.44,85.82,83.35,85.54,83.47,85.26,88.67
86,80.52,86.03,83.72,85.3,83.51,84.75,89
87,80.23,86.05,83.15,85.01,83.82,84.95,89.24
88,79.79,86.09,83.55,85.26,84.57,85.1,88.76
89,80.88,86.36,83.93,85.45,84.08,85.13,89.04
90,80.45,86.1,83.61,85.06,84.65,85.42,88.54
91,80.01,85.85,83.07,85.38,84,85.88,89.04
92,80.48,86.26,84.52,84.89,84.11,84.91,89.05
93,80.6,85.99,83.65,85.46,83.99,85.66,88.87
94,79.65,85.96,84.67,85.53,84.16,85.12,88.76
95,80.78,86.43,84.62,85.46,84.38,85.32,89
96,81.04,86.37,84.14,85.68,84.19,85.74,89.05
97,80.35,86.6,83.93,85.48,84.54,85.86,88.93
98,80.79,86.1,83.88,85.63,84.15,85.67,89.07
99,80.11,86.38,84.11,85.31,84.47,85.77,89.07
100,80.83,85.93,83.89,85.59,84.2,86.09,88.98
101,80.88,86.36,83.49,85.31,84.93,85.87,88.83
102,80.99,86.66,84.2,85.56,84.21,86.34,88.89
103,81.19,86.6,85.14,85.73,84.44,85.7,89.06
104,81.01,87,83.49,85.49,84.91,85.81,89.28
105,81.09,86.39,84.62,85.62,85.06,86.1,88.67
106,80.8,86.38,83.97,85.27,84.95,86.2,88.99
107,80.8,86.42,84.84,85.6,84.42,86.2,89.45
108,80.8,86.01,84.6,85.48,85.19,86.09,89.2
109,81.61,86.81,84.04,85.72,84.63,86,89.22
110,80.75,86.62,85.08,85.59,84.31,86.02,89.29
111,81.45,86.53,84.66,85.52,84.98,86.62,89.49
112,80.96,86.73,85,85.69,85.14,86.23,89.2
113,81.4,86.31,84.76,86,84.47,86.38,89.32
114,81.34,86.67,84.59,85.53,84.63,86.15,88.81
115,81.59,86.86,84.77,85.84,85.17,86.16,89.26
116,81.53,86.94,84.51,85.67,85.16,86.55,89.25
117,81.83,86.48,84.63,85.52,85.36,86.37,89.2
118,81.44,86.55,84.87,85.95,84.92,86.07,89.5
119,80.9,86.8,85.51,85.77,85.15,86.67,88.99
120,81.59,86.58,84.34,86.17,85.27,85.78,89.5
121,80.93,86.99,85.19,85.76,84.34,86.25,89.65
122,81.35,86.44,85.08,85.48,85.51,86.16,89.96
123,81.72,86.4,84.78,85.76,85.17,86.44,89.9
124,80.95,86.85,85.07,86.08,85,86.11,89.65
125,81.35,87.07,84.86,85.78,85.34,86.71,89.75
126,82.12,86.56,84.56,86.14,85.11,86.18,89.66
127,81.95,87.1,85.41,85.95,85.15,86.31,89.78
128,81.12,86.45,84.74,85.94,85.34,86.34,89.58
129,82.33,86.79,85.01,85.72,85.52,86.68,89.45
130,81.77,86.86,84.73,86.39,85.63,86.94,89.82
131,81.95,86.77,85.16,86.29,85.71,86.49,89.88
132,82,87.26,85.55,86.01,85.54,86.62,89.42
133,81.55,87.48,85.11,86.34,85.47,86.58,89.38
134,81.78,86.76,84.88,86.13,85.72,86.57,89.47
135,81.99,87.05,85.3,86.03,85.37,86.49,89.27
136,81.28,86.89,85.04,86.67,85.74,86.21,89.64
137,82.34,87.03,85.73,85.98,85.65,86.99,89.72
138,81.64,87.34,85.61,86.02,85.71,86.93,89.8
139,81.3,87.28,85.43,86.15,85.26,87.19,89.68
140,82.11,87.1,85.42,86.34,85.35,86.73,89.68
141,81.43,87.03,84.94,86.57,85.54,87.35,89.55
142,81.57,87.14,85.48,86.32,85.76,86.78,89.62
143,82.43,87.14,85.13,86.22,85.74,87.12,89.51
144,81.8,87.41,85.28,86.26,84.83,87.06,89.79
145,82.1,87.31,86.14,86.38,85.68,87.25,89.63
146,82.52,86.93,85.64,86.11,85.33,86.96,89.66
147,82.5,87.27,84.84,86.15,86.07,87.12,89.93
148,81.88,87.03,85.92,86.36,85.69,87.22,89.79
149,82.26,87.67,85.72,86.29,85.96,87.06,89.74
150,82.33,87.33,85.28,86.53,85.64,87.15,89.73
151,82.14,87.18,85.28,86.27,85.65,87.51,89.93
152,82.4,87.25,85.55,86.71,85.58,87.34,89.83
153,82.66,87.39,85.88,86.48,86.05,87.21,89.83
154,82.92,87.32,85.91,86.28,85.79,86.91,89.93
155,82.06,87.31,85.75,86.59,85.88,87.1,89.85
156,82.58,87.05,85.9,86.64,86.03,87.31,89.78
157,82.4,87.56,85.85,86.52,85.62,87.38,89.61
158,82.07,87.38,85.77,86.62,85.83,87.22,90.06
159,82.85,87.53,85.8,86.31,85.44,86.83,89.94
160,82.95,87.67,85.96,86.6,85.68,87.16,89.91
161,82.14,87.59,85.9,86.8,85.83,87.42,89.77
162,82.32,87.55,85.93,86.64,86.02,87.38,89.87
163,82.72,87.69,85.76,86.75,86.08,87.17,90.03
164,82.36,87.48,85.34,86.63,86.18,87.13,89.97
165,83.28,87.76,85.59,86.27,86.31,87.57,89.8
166,82.67,87.33,85.76,86.38,85.81,87.19,90.04
167,82.53,87.46,85.89,87.08,85.96,87.53,90.2
168,82.92,87.74,85.86,87.22,86.09,86.94,90.05
169,82.79,87.96,86,87.19,85.71,87.1,90.09
170,82.71,87.68,86.02,87.32,85.97,87.3,90.23
171,82.28,87.69,86.14,87.37,86.05,87,90.22
172,82.89,87.63,86.15,87.03,86.14,87.32,89.8
173,82.99,87.63,85.93,87.27,86.11,87.6,89.92
174,82.4,87.49,86.05,87,86.24,87.44,90.14
175,82.83,87.61,85.79,87.27,86.21,87.35,89.66
176,82.97,87.64,86.4,87.27,85.86,87.29,89.76
177,82.95,87.39,85.61,87.02,86.25,87.42,89.94
178,83,87.71,86.32,87.06,86.13,87.29,89.86
179,82.97,87.74,86.19,87.21,86.08,87.67,90.27
180,82.87,87.47,86.25,87.1,85.81,87.54,90.33
181,82.03,87.72,86.12,87.21,86.36,87.48,90.13
182,83.07,87.72,86.26,87.14,86.3,87.35,90.18
183,83.17,87.57,86.1,87.09,86.42,87.64,90.22
184,83.19,87.75,86.21,87.02,86.65,87.52,89.92
185,82.84,87.64,86.53,87.33,86.44,87.74,90.03
186,83.03,87.45,85.93,87.24,86.36,87.69,89.86
187,82.98,87.55,85.91,87.15,86.32,87.66,89.95
188,83.16,87.83,86.35,87.06,86.67,87.55,90.36
189,82.83,87.81,86.17,87.16,86.51,87.62,90.18
190,83.05,87.84,86.53,87.08,86.71,87.97,90.06
191,83.51,87.68,86.45,87.36,86.31,87.91,90.01
192,83.11,87.91,86.12,87.49,86.41,87.74,90.42
193,83.04,87.96,86.21,87.45,86.48,88.02,90.36
194,82.82,87.75,86.17,87.25,86.73,87.56,90.33
195,83.19,87.91,86.08,87.41,86.51,87.49,90.6
196,82.9,87.72,86.39,87.38,86.48,87.47,90.52
197,83.3,87.78,86.4,87.39,86.45,87.66,90.55
198,82.8,87.9,86.74,87.2,86.67,87.78,90.53
199,82.97,87.78,86.38,87.16,86.36,87.96,90.43
200,82.95,87.79,86.2,87.36,86.59,87.5,90.44
201,82.96,88.1,86.39,87.57,86.65,87.9,90.35
202,82.75,87.79,86.15,87.13,86.67,87.76,90.33
203,82.62,87.86,86.3,87.38,86.55,88.03,90.4
204,82.93,87.86,86.49,87.22,86.49,87.72,90.54
205,82.94,87.86,86.75,87.09,86.73,87.89,90.3
206,82.93,87.8,86.64,87.22,86.39,87.91,90.42
207,83.11,87.6,86.41,87.12,86.44,87.59,90.35
208,83.11,87.72,86.92,87.42,86.64,87.84,90.4
209,83.37,87.96,86.83,87.45,86.63,88.02,90.28
210,83.19,87.81,86.54,87.04,86.41,88.09,90.16
211,82.83,87.86,86.48,87.2,86.65,88.08,90.27
212,83.34,87.98,86.63,87.11,86.74,87.75,90.48
213,83.01,87.99,86.71,87.42,87,87.79,90.53
214,83.42,87.8,86.84,87.39,86.89,87.89,90.41
215,83.15,87.94,86.71,87.31,87.01,87.65,90.56
216,83.26,87.8,86.78,87.18,86.95,87.96,90.54
217,83.17,87.88,86.59,87.16,86.94,87.96,90.64
218,83.13,87.87,86.64,87.09,86.9,87.84,90.44
219,83.46,88.02,86.51,87.33,86.76,87.87,90.57
220,83.17,88.19,86.76,87.25,86.92,87.91,90.51
221,83.16,88.07,86.73,86.95,87.21,87.71,90.57
222,83.14,88,86.52,87.17,86.99,87.94,90.59
223,83.22,88.12,86.31,87.12,87,87.78,90.62
224,83.47,87.78,86.68,87.22,86.91,87.97,90.57
225,83.06,87.98,86.41,87.46,86.98,88.01,90.66
226,83.41,88.04,86.73,87.34,86.76,87.83,90.62
227,83.4,87.98,86.78,87.15,86.8,87.95,90.6
228,83.47,87.87,86.78,87.27,86.96,87.94,90.63
229,83.17,88.06,86.68,87.23,86.92,87.85,90.66
230,83.52,88.01,86.64,87.4,86.91,87.91,90.55
231,83.53,87.89,86.62,87.51,86.85,88.04,90.5
232,83.58,88.06,86.79,87.44,87.05,88.22,90.56
233,83.35,88.11,86.77,87.31,86.92,88.21,90.65
234,83.5,88.16,86.61,87.34,87,88.04,90.61
235,83.43,88.18,86.67,87.16,86.93,87.98,90.75
236,83.34,88.29,86.78,87.41,86.9,88.09,90.62
237,83.61,88.12,86.9,87.27,86.98,88.14,90.59
238,83.26,88.16,86.83,87.34,86.96,88.15,90.66
239,83.41,88.29,86.77,87.36,87.14,88.17,90.66
240,83.51,88.16,86.67,87.56,87.06,88.2,90.59
241,83.3,88.18,86.66,87.39,86.97,88.25,90.53
242,83.31,88.38,86.89,87.3,86.95,88.22,90.74
243,83.25,88.36,86.63,87.36,86.94,88.41,90.78
244,83.42,88.31,86.71,87.34,87.01,88.16,90.65
245,83.09,88.27,86.93,87.08,87.11,88.25,90.67
246,83.51,88.39,86.72,87.47,86.9,88.39,90.69
247,83.49,88.2,86.73,87.22,86.83,88.21,90.76
248,83.5,88.3,86.79,87.29,86.9,88.26,90.73
249,83.59,88.33,86.8,87.12,87.12,88.13,90.59
250,83.61,88.26,86.9,87.19,87,87.94,90.74
251,83.63,88.17,86.68,87.33,87.05,87.92,90.8
252,83.54,88.23,86.81,86.99,86.99,88.19,90.74
253,83.55,88.13,86.81,87.34,87.08,88.24,90.79
254,83.59,88.26,86.77,87.24,87.18,88.26,90.78
255,83.41,88.3,86.8,87.28,87.12,88.23,90.83
256,83.55,88.2,86.77,87.27,87.22,88.15,90.9
257,83.47,88.42,86.94,87.47,87.09,88.07,90.94
258,83.58,88.38,87,87.47,86.99,88.17,90.83
259,83.63,88.5,86.75,87.44,87.21,88.15,90.86
260,83.69,88.39,86.84,87.28,87.08,88.24,90.86
261,83.47,88.41,86.84,87.44,87.05,88.33,90.89
262,83.58,88.35,86.69,87.47,87.13,88.45,90.89
263,83.66,88.38,86.87,87.43,87.15,88.33,90.89
264,83.63,88.37,86.82,87.41,87.07,88.43,90.81
265,83.48,88.41,86.89,87.43,87.06,88.32,90.68
266,83.73,88.38,86.74,87.35,87.13,88.27,90.81
267,83.52,88.37,86.88,87.34,87.12,88.25,90.88
268,83.42,88.24,86.78,87.42,87.2,88.44,90.82
269,83.55,88.28,86.99,87.41,87.09,88.23,90.82
270,83.52,88.33,86.91,87.37,87.17,88.27,90.82
271,83.34,88.27,86.75,87.21,87.15,88.21,90.71
272,83.52,88.29,86.87,87.57,87.2,88.26,90.74
273,83.65,88.24,86.88,87.48,87.23,88.34,90.71
274,83.49,88.19,86.72,87.43,87.15,88.22,90.79
275,83.62,88.33,86.84,87.6,87.13,88.36,90.8
276,83.57,88.25,86.81,87.57,86.94,88.23,90.73
277,83.61,88.34,86.77,87.81,87.21,88.35,90.76
278,83.52,88.19,86.83,87.64,87.19,88.28,90.75
279,83.62,88.28,86.87,87.46,87.2,88.28,90.8
280,83.61,88.17,86.83,87.62,87.29,88.34,90.85
281,83.51,88.26,86.94,87.82,87.28,88.34,90.77
282,83.53,88.22,86.87,87.76,87.3,88.32,90.73
283,83.69,88.26,86.87,87.61,87.14,88.32,90.73
284,83.72,88.13,86.91,87.64,87.16,88.41,90.76
285,83.72,88.27,86.84,87.61,87.17,88.36,90.82
286,83.7,88.21,86.84,87.8,87.12,88.37,90.75
287,83.77,88.31,86.82,87.73,87.07,88.41,90.8
288,83.74,88.21,86.89,87.83,87.18,88.28,90.69
289,83.78,88.18,86.87,87.6,87.27,88.36,90.81
290,83.8,88.24,86.91,87.39,87.27,88.35,90.69
291,83.79,88.23,86.87,87.55,87.2,88.33,90.76
292,83.8,88.24,86.85,87.57,87.34,88.34,90.78
293,83.81,88.29,86.84,87.68,87.27,88.36,90.82
294,83.77,88.31,86.86,87.67,87.36,88.35,90.78
295,83.79,88.38,86.85,87.47,87.32,88.34,90.75
296,83.83,88.18,86.89,87.39,87.24,88.27,90.79
297,83.83,88.28,86.89,87.54,87.15,88.38,90.74
298,83.85,88.27,86.88,87.38,87.36,88.36,90.78
299,83.84,88.28,86.86,87.59,87.26,88.35,90.81
300,83.85,88.3,86.88,87.53,87.3,88.42,90.8


==> lr.csv <==
LR,A,B,C,D,E,F,G
1.30E-05,83.845,88.3,86.87,,,88.385,90.805
2.10E-05,83.85,88.28,86.88,,,88.36,90.78
3.50E-05,83.83,88.27,86.89,,,88.38,90.74
5.40E-05,83.83,88.28,86.89,,,88.27,90.79
7.90E-05,83.79,88.18,86.85,,,88.34,90.75
0.000109,83.77,88.38,86.86,,,88.35,90.78
0.000144,83.81,88.31,86.84,,,88.36,90.82
0.000185,83.8,88.29,86.85,,,88.34,90.78
0.000232,83.79,88.24,86.87,,,88.33,90.76
0.000284,83.8,88.23,86.91,,,88.35,90.69
0.000341,83.78,88.24,86.87,,,88.36,90.81
0.000404,83.74,88.18,86.89,,,88.28,90.69
0.000473,83.77,88.21,86.82,,,88.41,90.8
0.000546,83.7,88.31,86.84,,,88.37,90.75
0.000626,83.72,88.21,86.84,,,88.36,90.82
0.00071,83.72,88.27,86.91,,,88.41,90.76
0.0008,83.69,88.13,86.87,,,88.32,90.73
0.000889,,,,,87.28,,
0.000896,83.53,88.26,86.87,,,88.32,90.73
0.000989,,,,,87.36,,
0.000996,83.51,88.22,86.94,,,88.34,90.77
0.001094,,,,,87.15,,
0.001103,83.61,88.26,86.83,,,88.34,90.85
0.001205,,,,,87.24,,
0.001214,83.62,88.17,86.87,,,88.28,90.8
0.00132,,,,,87.32,,
0.001331,83.52,88.28,86.83,,,88.28,90.75
0.001442,,,,,87.36,,
0.001453,83.61,88.19,86.77,,,88.35,90.76
0.001568,,,,,87.27,,
0.001581,83.57,88.34,86.81,,,88.23,90.73
0.0017,,,,,87.34,,
0.001714,83.62,88.25,86.84,,,88.36,90.8
0.001837,,,,,87.2,,
0.001852,83.49,88.33,86.72,,,88.22,90.79
0.001979,,,,,87.27,,
0.001995,83.65,88.19,86.88,,,88.34,90.71
0.002127,,,,,87.27,,
0.002144,83.52,88.24,86.87,,,88.26,90.74
0.00228,,,,,87.18,,
0.002298,83.34,88.29,86.75,,,88.21,90.71
0.002438,,,,,87.07,,
0.002457,83.52,88.27,86.91,,,88.27,90.82
0.002601,,,,,87.12,,
0.002621,83.55,88.33,86.99,,,88.23,90.82
0.002769,,,,,87.17,,
0.002791,83.42,88.28,86.78,,,88.44,90.82
0.002942,,,,,87.16,,
0.002966,83.52,88.24,86.88,,,88.25,90.88
0.003121,,,,,87.14,,
0.003146,83.73,88.37,86.74,,,88.27,90.81
0.003304,,,,,87.3,,
0.003331,83.48,88.38,86.89,,,88.32,90.68
0.003493,,,,,87.28,,
0.003521,83.63,88.41,86.82,,,88.43,90.81
0.003687,,,,,87.29,,
0.003716,83.66,88.37,86.87,,,88.33,90.89
0.003886,,,,,87.2,,
0.003916,83.58,88.38,86.69,,,88.45,90.89
0.004089,,,,,87.19,,
0.004122,83.47,88.35,86.84,,,88.33,90.89
0.004298,,,,,87.21,,
0.004332,83.69,88.41,86.84,,,88.24,90.86
0.004512,,,,,86.94,,
0.004548,83.63,88.39,86.75,,,88.15,90.86
0.004731,,,,,87.13,,
0.004768,83.58,88.5,87,,,88.17,90.83
0.004954,,,,,87.15,,
0.004994,83.47,88.38,86.94,,,88.07,90.94
0.005183,,,,,87.23,,
0.005224,83.55,88.42,86.77,,,88.15,90.9
0.005416,,,,,87.2,,
0.005459,83.41,88.2,86.8,,,88.23,90.83
0.005654,,,,,87.15,,
0.005699,83.59,88.3,86.77,,,88.26,90.78
0.005897,,,,,87.17,,
0.005944,83.55,88.26,86.81,,,88.24,90.79
0.006145,,,,,87.09,,
0.006194,83.54,88.13,86.81,,,88.19,90.74
0.006398,,,,,87.2,,
0.006449,83.63,88.23,86.68,,,87.92,90.8
0.006655,,,,,87.12,,
0.006708,83.61,88.17,86.9,,,87.94,90.74
0.006917,,,,,87.13,,
0.006972,83.59,88.26,86.8,,,88.13,90.59
0.007184,,,,,87.06,,
0.007241,83.5,88.33,86.79,,,88.26,90.73
0.007455,,,,,87.07,,
0.007515,83.49,88.3,86.73,,,88.21,90.76
0.007731,,,,,87.15,,
0.007793,83.51,88.2,86.72,,,88.39,90.69
0.008012,,,,,87.13,,
0.008076,83.09,88.39,86.93,,,88.25,90.67
0.008297,,,,,87.05,,
0.008363,83.42,88.27,86.71,,,88.16,90.65
0.008587,,,,,87.08,,
0.008655,83.25,88.31,86.63,,,88.41,90.78
0.008881,,,,,87.21,,
0.008952,83.31,88.36,86.89,,,88.22,90.74
0.00918,,,,,86.99,,
0.009253,83.3,88.38,86.66,,,88.25,90.53
0.009483,,,,,87.09,,
0.009558,83.51,88.18,86.67,,,88.2,90.59
0.00979,,,,,87.22,,
0.009868,83.41,88.16,86.77,,,88.17,90.66
0.010102,,,,,87.12,,
0.010182,83.26,88.29,86.83,,,88.15,90.66
0.010418,,,,,87.18,,
0.010501,83.61,88.16,86.9,,,88.14,90.59
0.010739,,,,,87.08,,
0.010824,83.34,88.12,86.78,,,88.09,90.62
0.011064,,,,,86.99,,
0.011152,83.43,88.29,86.67,,,87.98,90.75
0.011393,,,,,87.05,,
0.011483,83.5,88.18,86.61,,,88.04,90.61
0.011726,,,,,87,,
0.011819,83.35,88.16,86.77,,,88.21,90.65
0.012063,,,,,87.12,,
0.012159,83.58,88.11,86.79,,,88.22,90.56
0.012404,,,,,86.9,,
0.012503,83.53,88.06,86.62,,,88.04,90.5
0.01275,,,,,86.83,,
0.012851,83.52,87.89,86.64,,,87.91,90.55
0.0131,,,,,86.9,,
0.013204,83.17,88.01,86.68,,,87.85,90.66
0.013453,,,,,87.11,,
0.01356,83.47,88.06,86.78,,,87.94,90.63
0.013811,,,,,87.01,,
0.013921,83.4,87.87,86.78,,,87.95,90.6
0.014172,,,,,86.94,,
0.014285,83.41,87.98,86.73,,,87.83,90.62
0.014537,,,,,86.95,,
0.014653,83.06,88.04,86.41,,,88.01,90.66
0.014907,,,,,86.97,,
0.015025,83.47,87.98,86.68,,,87.97,90.57
0.01528,,,,,87.06,,
0.015401,83.22,87.78,86.31,,,87.78,90.62
0.015656,,,,,87.14,,
0.015781,83.14,88.12,86.52,,,87.94,90.59
0.016037,,,,,86.96,,
0.016165,83.16,88,86.73,,,87.71,90.57
0.016421,,,,,86.98,,
0.016552,83.17,88.07,86.76,,,87.91,90.51
0.016809,,,,,86.9,,
0.016943,83.46,88.19,86.51,,,87.87,90.57
0.0172,,,,,86.93,,
0.017337,83.13,88.02,86.64,,,87.84,90.44
0.017595,,,,,87,,
0.017735,83.17,87.87,86.59,,,87.96,90.64
0.017994,,,,,86.92,,
0.018137,83.26,87.88,86.78,,,87.96,90.54
0.018396,,,,,87.05,,
0.018542,83.15,87.8,86.71,,,87.65,90.56
0.018801,,,,,86.85,,
0.018951,83.42,87.94,86.84,,,87.89,90.41
0.01921,,,,,86.91,,
0.019363,83.01,87.8,86.71,,,87.79,90.53
0.019622,,,,,86.92,,
0.019778,83.34,87.99,86.63,,,87.75,90.48
0.020037,,,,,86.96,,
0.020197,82.83,87.98,86.48,,,88.08,90.27
0.020456,,,,,86.8,,
0.020619,83.19,87.86,86.54,,,88.09,90.16
0.020878,,,,,86.76,,
0.021044,83.37,87.81,86.83,,,88.02,90.28
0.021303,,,,,86.98,,
0.021472,83.11,87.96,86.92,,,87.84,90.4
0.021731,,,,,86.91,,
0.021904,83.11,87.72,86.41,,,87.59,90.35
0.022162,,,,,87,,
0.022338,82.93,87.6,86.64,,,87.91,90.42
0.022596,,,,,86.99,,
0.022776,82.94,87.8,86.75,,,87.89,90.3
0.023033,,,,,87.21,,
0.023216,82.93,87.86,86.49,,,87.72,90.54
0.023473,,,,,86.92,,
0.02366,82.62,87.86,86.3,,,88.03,90.4
0.023916,,,,,86.76,,
0.024106,82.75,87.86,86.15,,,87.76,90.33
0.024362,,,,,86.9,,
0.024527,,,,87.53,,,
0.024555,82.96,87.79,86.39,,,87.9,90.35
0.024742,,,,87.59,,,
0.02481,,,,,86.94,,
0.024956,,,,87.38,,,
0.025007,82.95,88.1,86.2,,,87.5,90.44
0.025169,,,,87.54,,,
0.025261,,,,,86.95,,
0.025382,,,,87.39,,,
0.025462,82.97,87.79,86.38,,,87.96,90.43
0.025595,,,,87.47,,,
0.025715,,,,,87.01,,
0.025807,,,,87.67,,,
0.02592,82.8,87.78,86.74,,,87.78,90.53
0.026019,,,,87.68,,,
0.026171,,,,,86.89,,
0.02623,,,,87.57,,,
0.02638,83.3,87.9,86.4,,,87.66,90.55
0.02644,,,,87.55,,,
0.02663,,,,,87,,
0.02665,,,,87.39,,,
0.026843,82.9,87.78,86.39,,,87.47,90.52
0.026859,,,,87.6,,,
0.027067,,,,87.83,,,
0.027092,,,,,86.74,,
0.027275,,,,87.73,,,
0.027308,83.19,87.72,86.08,,,87.49,90.6
0.027482,,,,87.8,,,
0.027556,,,,,86.65,,
0.027689,,,,87.61,,,
0.027775,82.82,87.91,86.17,,,87.56,90.33
0.027894,,,,87.64,,,
0.028022,,,,,86.41,,
0.028099,,,,87.61,,,
0.028246,83.04,87.75,86.21,,,88.02,90.36
0.028303,,,,87.76,,,
0.028491,,,,,86.63,,
0.028506,,,,87.82,,,
0.028709,,,,87.62,,,
0.028718,83.11,87.96,86.12,,,87.74,90.42
0.02891,,,,87.46,,,
0.028962,,,,,86.64,,
0.029111,,,,87.64,,,
0.029193,83.51,87.91,86.45,,,87.91,90.01
0.02931,,,,87.81,,,
0.029436,,,,,86.44,,
0.029509,,,,87.57,,,
0.02967,83.05,87.68,86.53,,,87.97,90.06
0.029707,,,,87.6,,,
0.029904,,,,87.43,,,
0.029911,,,,,86.39,,
0.0301,,,,87.48,,,
0.03015,82.83,87.84,86.17,,,87.62,90.18
0.030295,,,,87.57,,,
0.030389,,,,,86.73,,
0.030489,,,,87.21,,,
0.030631,83.16,87.81,86.35,,,87.55,90.36
0.030681,,,,87.37,,,
0.030869,,,,,86.49,,
0.030873,,,,87.41,,,
0.031064,,,,87.42,,,
0.031115,82.98,87.83,85.91,,,87.66,89.95
0.031253,,,,87.34,,,
0.031351,,,,,86.55,,
0.031441,,,,87.35,,,
0.031601,83.03,87.55,85.93,,,87.69,89.86
0.031629,,,,87.43,,,
0.031815,,,,87.41,,,
0.031835,,,,,86.67,,
0.031999,,,,87.43,,,
0.032088,82.84,87.45,86.53,,,87.74,90.03
0.032183,,,,87.47,,,
0.032321,,,,,86.65,,
0.032365,,,,87.44,,,
0.032546,,,,87.28,,,
0.032578,83.19,87.64,86.21,,,87.52,89.92
0.032726,,,,87.44,,,
0.032809,,,,,86.59,,
0.032904,,,,87.47,,,
0.03307,83.17,87.75,86.1,,,87.64,90.22
0.033081,,,,87.47,,,
0.033257,,,,87.27,,,
0.033298,,,,,86.36,,
0.033432,,,,87.28,,,
0.033563,83.07,87.57,86.26,,,87.35,90.18
0.033605,,,,87.24,,,
0.033776,,,,87.34,,,
0.03379,,,,,86.67,,
0.033947,,,,86.99,,,
0.034059,82.03,87.72,86.12,,,87.48,90.13
0.034115,,,,87.33,,,
0.034283,,,,,86.45,,
0.034283,,,,87.19,,,
0.034449,,,,87.12,,,
0.034556,82.87,87.72,86.25,,,87.54,90.33
0.034613,,,,87.29,,,
0.034776,,,,87.22,,,
0.034778,,,,,86.48,,
0.034937,,,,87.47,,,
0.035054,82.97,87.47,86.19,,,87.67,90.27
0.035097,,,,87.08,,,
0.035255,,,,87.34,,,
0.035274,,,,,86.51,,
0.035412,,,,87.36,,,
0.035555,83,87.74,86.32,,,87.29,89.86
0.035567,,,,87.3,,,
0.03572,,,,87.39,,,
0.035772,,,,,86.73,,
0.035872,,,,87.56,,,
0.036022,,,,87.36,,,
0.036057,82.95,87.71,85.61,,,87.42,89.94
0.036171,,,,87.34,,,
0.036272,,,,,86.48,,
0.036317,,,,87.27,,,
0.036463,,,,87.41,,,
0.03656,82.97,87.39,86.4,,,87.29,89.76
0.036606,,,,87.16,,,
0.036748,,,,87.34,,,
0.036773,,,,,86.41,,
0.036887,,,,87.31,,,
0.037026,,,,87.44,,,
0.037065,82.83,87.64,85.79,,,87.35,89.66
0.037162,,,,87.51,,,
0.037275,,,,,86.31,,
0.037297,,,,87.4,,,
0.037429,,,,87.23,,,
0.03756,,,,87.27,,,
0.037572,82.4,87.61,86.05,,,87.44,90.14
0.037689,,,,87.15,,,
0.037779,,,,,86.71,,
0.037817,,,,87.34,,,
0.037942,,,,87.46,,,
0.038066,,,,87.22,,,
0.03808,82.99,87.49,85.93,,,87.6,89.92
0.038187,,,,87.12,,,
0.038284,,,,,86.51,,
0.038307,,,,87.17,,,
0.038425,,,,86.95,,,
0.038541,,,,87.25,,,
0.038589,82.89,87.63,86.15,,,87.32,89.8
0.038655,,,,87.33,,,
0.038767,,,,87.09,,,
0.03879,,,,,86.67,,
0.038877,,,,87.16,,,
0.038985,,,,87.18,,,
0.039091,,,,87.31,,,
0.039099,82.28,87.63,86.14,,,87,90.22
0.039195,,,,87.39,,,
0.039297,,,,87.42,,,
0.039298,,,,,86.32,,
0.039397,,,,87.11,,,
0.039495,,,,87.2,,,
0.039591,,,,87.04,,,
0.03961,82.71,87.69,86.02,,,87.3,90.23
0.039685,,,,87.45,,,
0.039777,,,,87.42,,,
0.039806,,,,,86.36,,
0.039867,,,,87.12,,,
0.039954,,,,87.22,,,
0.04004,,,,87.09,,,
0.040123,82.79,87.68,86,,,87.1,90.09
0.040123,,,,87.22,,,
0.040205,,,,87.38,,,
0.040284,,,,87.13,,,
0.040316,,,,,86.44,,
0.040361,,,,87.57,,,
0.040436,,,,87.36,,,
0.040509,,,,87.16,,,
0.040579,,,,87.2,,,
0.040637,82.92,87.96,85.86,,,86.94,90.05
0.040648,,,,87.39,,,
0.040714,,,,87.38,,,
0.040778,,,,87.41,,,
0.040827,,,,,86.65,,
0.04084,,,,87.25,,,
0.0409,,,,87.45,,,
0.040958,,,,87.49,,,
0.041013,,,,87.36,,,
0.041066,,,,87.08,,,
0.041117,,,,87.16,,,
0.041152,82.53,87.74,85.89,,,87.53,90.2
0.041166,,,,87.06,,,
0.041212,,,,87.15,,,
0.041256,,,,87.24,,,
0.041298,,,,87.33,,,
0.041338,,,,87.02,86.42,,
0.041376,,,,87.09,,,
0.041411,,,,87.14,,,
0.041444,,,,87.21,,,
0.041475,,,,87.1,,,
0.041503,,,,87.21,,,
0.041529,,,,87.06,,,
0.041553,,,,87.02,,,
0.041575,,,,87.27,,,
0.041594,,,,87.27,,,
0.041611,,,,87,,,
0.041626,,,,87.27,,,
0.041639,,,,87.03,,,
0.041649,,,,87.37,,,
0.041657,,,,87.32,,,
0.041663,,,,87.19,,,
0.041666,,,,87.22,,,
0.041667,82.67,87.46,85.76,87.08,,87.19,90.04
0.041851,,,,,86.3,,
0.042184,83.28,87.33,85.59,,,87.57,89.8
0.042364,,,,,86.36,,
0.042702,82.36,87.76,85.34,,,87.13,89.97
0.042878,,,,,85.81,,
0.04322,82.72,87.48,85.76,,,87.17,90.03
0.043393,,,,,86.08,,
0.043739,82.32,87.69,85.93,,,87.38,89.87
0.043909,,,,,86.13,,
0.044259,82.14,87.55,85.9,,,87.42,89.77
0.044425,,,,,86.25,,
0.044779,82.95,87.59,85.96,,,87.16,89.91
0.044942,,,,,85.86,,
0.0453,82.85,87.67,85.8,,,86.83,89.94
0.04546,,,,,86.21,,
0.045822,82.07,87.53,85.77,,,87.22,90.06
0.045977,,,,,86.24,,
0.046343,82.4,87.38,85.85,,,87.38,89.61
0.046496,,,,,86.11,,
0.046866,82.58,87.56,85.9,,,87.31,89.78
0.047014,,,,,86.14,,
0.047388,82.06,87.05,85.75,,,87.1,89.85
0.047533,,,,,86.05,,
0.047911,82.92,87.31,85.91,,,86.91,89.93
0.048052,,,,,85.97,,
0.048435,82.66,87.32,85.88,,,87.21,89.83
0.048571,,,,,85.71,,
0.048958,82.4,87.39,85.55,,,87.34,89.83
0.049091,,,,,86.09,,
0.049481,82.14,87.25,85.28,,,87.51,89.93
0.04961,,,,,85.96,,
0.050005,82.33,87.18,85.28,,,87.15,89.73
0.050129,,,,,85.81,,
0.050529,82.26,87.33,85.72,,,87.06,89.74
0.050649,,,,,86.31,,
0.051052,81.88,87.67,85.92,,,87.22,89.79
0.051168,,,,,86.18,,
0.051575,82.5,87.03,84.84,,,87.12,89.93
0.051687,,,,,86.08,,
0.052099,82.52,87.27,85.64,,,86.96,89.66
0.052206,,,,,86.02,,
0.052622,82.1,86.93,86.14,,,87.25,89.63
0.052724,,,,,85.83,,
0.053144,81.8,87.31,85.28,,,87.06,89.79
0.053243,,,,,85.68,,
0.053667,82.43,87.41,85.13,,,87.12,89.51
0.05376,,,,,85.44,,
0.054188,81.57,87.14,85.48,,,86.78,89.62
0.054278,,,,,85.83,,
0.05471,81.43,87.14,84.94,,,87.35,89.55
0.054795,,,,,85.62,,
0.055231,82.11,87.03,85.42,,,86.73,89.68
0.055311,,,,,86.03,,
0.055751,81.3,87.1,85.43,,,87.19,89.68
0.055826,,,,,85.88,,
0.056271,81.64,87.28,85.61,,,86.93,89.8
0.056341,,,,,85.79,,
0.05679,82.34,87.34,85.73,,,86.99,89.72
0.056856,,,,,86.05,,
0.057308,81.28,87.03,85.04,,,86.21,89.64
0.057369,,,,,85.58,,
0.057826,81.99,86.89,85.3,,,86.49,89.27
0.057882,,,,,85.65,,
0.058343,81.78,87.05,84.88,,,86.57,89.47
0.058393,,,,,85.64,,
0.058858,81.55,86.76,85.11,,,86.58,89.38
0.058904,,,,,85.96,,
0.059373,82,87.48,85.55,,,86.62,89.42
0.059414,,,,,85.69,,
0.059887,81.95,87.26,85.16,,,86.49,89.88
0.059922,,,,,86.07,,
0.0604,81.77,86.77,84.73,,,86.94,89.82
0.06043,,,,,85.33,,
0.060911,82.33,86.86,85.01,,,86.68,89.45
0.060936,,,,,85.68,,
0.061421,81.12,86.79,84.74,,,86.34,89.58
0.061441,,,,,84.83,,
0.06193,81.95,86.45,85.41,,,86.31,89.78
0.061945,,,,,85.74,,
0.062438,82.12,87.1,84.56,,,86.18,89.66
0.062447,,,,,85.76,,
0.062945,81.35,86.56,84.86,,,86.71,89.75
0.062948,,,,,85.54,,
0.063448,,,,,85.35,,
0.06345,80.95,87.07,85.07,,,86.11,89.65
0.063946,,,,,85.26,,
0.063953,81.72,86.85,84.78,,,86.44,89.9
0.064442,,,,,85.71,,
0.064455,81.35,86.4,85.08,,,86.16,89.96
0.064937,,,,,85.65,,
0.064956,80.93,86.44,85.19,,,86.25,89.65
0.06543,,,,,85.74,,
0.065454,81.59,86.99,84.34,,,85.78,89.5
0.065922,,,,,85.37,,
0.065951,80.9,86.58,85.51,,,86.67,88.99
0.066411,,,,,85.72,,
0.066447,81.44,86.8,84.87,,,86.07,89.5
0.066899,,,,,85.47,,
0.06694,81.83,86.55,84.63,,,86.37,89.2
0.067385,,,,,85.54,,
0.067432,81.53,86.48,84.51,,,86.55,89.25
0.067869,,,,,85.71,,
0.067922,81.59,86.94,84.77,,,86.16,89.26
0.068351,,,,,85.63,,
0.068409,81.34,86.86,84.59,,,86.15,88.81
0.068831,,,,,85.52,,
0.068895,81.4,86.67,84.76,,,86.38,89.32
0.069308,,,,,85.34,,
0.069379,80.96,86.31,85,,,86.23,89.2
0.069784,,,,,85.15,,
0.06986,81.45,86.73,84.66,,,86.62,89.49
0.070257,,,,,85.11,,
0.07034,80.75,86.53,85.08,,,86.02,89.29
0.070729,,,,,85.34,,
0.070817,81.61,86.62,84.04,,,86,89.22
0.071197,,,,,85,,
0.071292,80.8,86.81,84.6,,,86.09,89.2
0.071664,,,,,85.17,,
0.071764,80.8,86.01,84.84,,,86.2,89.45
0.072128,,,,,85.51,,
0.072235,80.8,86.42,83.97,,,86.2,88.99
0.072589,,,,,84.34,,
0.072702,81.09,86.38,84.62,,,86.1,88.67
0.073048,,,,,85.27,,
0.073167,81.01,86.39,83.49,,,85.81,89.28
0.073505,,,,,85.15,,
0.07363,81.19,87,85.14,,,85.7,89.06
0.073959,,,,,84.92,,
0.07409,80.99,86.6,84.2,,,86.34,88.89
0.07441,,,,,85.36,,
0.074548,80.88,86.66,83.49,,,85.87,88.83
0.074858,,,,,85.16,,
0.075002,80.83,86.36,83.89,,,86.09,88.98
0.075304,,,,,85.17,,
0.075455,80.11,85.93,84.11,,,85.77,89.07
0.075747,,,,,84.63,,
0.075904,80.79,86.38,83.88,,,85.67,89.07
0.076187,,,,,84.47,,
0.07635,80.35,86.1,83.93,,,85.86,88.93
0.076624,,,,,85.14,,
0.076794,81.04,86.6,84.14,,,85.74,89.05
0.077058,,,,,84.98,,
0.077234,80.78,86.37,84.62,,,85.32,89
0.077489,,,,,84.31,,
0.077672,79.65,86.43,84.67,,,85.12,88.76
0.077917,,,,,84.63,,
0.078106,80.6,85.96,83.65,,,85.66,88.87
0.078342,,,,,85.19,,
0.078538,80.48,85.99,84.52,,,84.91,89.05
0.078764,,,,,84.42,,
0.078966,80.01,86.26,83.07,,,85.88,89.04
0.079183,,,,,84.95,,
0.079391,80.45,85.85,83.61,,,85.42,88.54
0.079598,,,,,85.06,,
0.079813,80.88,86.1,83.93,,,85.13,89.04
0.08001,,,,,84.91,,
0.080232,79.79,86.36,83.55,,,85.1,88.76
0.080419,,,,,84.44,,
0.080647,80.23,86.09,83.15,,,84.95,89.24
0.080824,,,,,84.21,,
0.081059,80.52,86.05,83.72,,,84.75,89
0.081226,,,,,84.93,,
0.081468,80.44,86.03,83.35,,,85.26,88.67
0.081625,,,,,84.2,,
0.081873,80.55,85.82,83.01,,,84.81,88.61
0.08202,,,,,84.47,,
0.082275,79.67,85.97,81.95,,,85.18,88.59
0.082411,,,,,84.15,,
0.082673,80.36,86.11,82.99,,,85.3,88.18
0.082799,,,,,84.54,,
0.083067,79.24,85.64,82.49,,,85.17,88.31
0.083183,,,,,84.19,,
0.083458,79.64,85.64,83.35,,,85.06,88.45
0.083563,,,,,84.38,,
0.083845,79.79,85.93,82.95,,,85.13,88.52
0.08394,,,,,84.16,,
0.084229,79.69,84.83,83.39,,,85.74,88.13
0.084313,,,,,83.99,,
0.084609,79.4,85.68,81.67,,,84.17,88.58
0.084682,,,,,84.11,,
0.084985,79.62,85.66,82.67,,,85.46,88.09
0.085048,,,,,84,,
0.085357,79.57,85.43,83.5,,,85.03,88.45
0.085409,,,,,84.65,,
0.085725,79.56,86.13,82.84,,,85.01,88.3
0.085767,,,,,84.08,,
0.086089,78.81,85.8,82.97,,,84.91,88.42
0.08612,,,,,84.57,,
0.08645,79.33,85.6,82.95,,,84.41,88.41
0.08647,,,,,83.82,,
0.086806,79.02,85.52,82.76,,,84.24,88.53
0.086815,,,,,83.51,,
0.087157,,,,,83.47,,
0.087159,78.77,84.85,83.76,,,84.27,88.45
0.087494,,,,,83.6,,
0.087507,78.95,85.52,83.67,,,83.53,88.38
0.087827,,,,,83.72,,
0.087851,79.28,85.11,82.06,,,83.85,88.27
0.088156,,,,,83.81,,
0.088191,79.12,85.41,82.61,,,84.09,88.14
0.088481,,,,,84.06,,
0.088527,78.52,84.92,83.09,,,83.95,88.14
0.088802,,,,,83.78,,
0.088858,79.51,85.59,82.85,,,84.08,88.38
0.089118,,,,,83.55,,
0.089186,78.89,85.47,82.59,,,84.1,87.94
0.08943,,,,,83.97,,
0.089509,78.84,84.82,82.16,,,83.72,87.99
0.089737,,,,,83.94,,
0.089828,78.59,84.27,81.92,,,84.03,88.22
0.09004,,,,,83.83,,
0.090142,78.35,84.66,81.16,,,84.25,88.32
0.090339,,,,,83.59,,
0.090452,78.11,84.65,82.37,,,83.91,87.99
0.090633,,,,,82.78,,
0.090757,78.09,85.25,81.48,,,82.9,87.86
0.090923,,,,,82.98,,
0.091058,78.09,84.93,82.26,,,83.81,87.77
0.091208,,,,,83.13,,
0.091355,78.1,85,82.07,,,83,87.89
0.091489,,,,,83.39,,
0.091647,78.02,84.61,81.51,,,83.82,87.76
0.091765,,,,,82.87,,
0.091934,77.25,84.52,81.35,,,82.97,87.47
0.092036,,,,,82.8,,
0.092217,77.23,84.49,81.88,,,82.35,87.76
0.092303,,,,,82.47,,
0.092495,77.34,84.46,81.43,,,82.63,87.84
0.092565,,,,,82.46,,
0.092769,77.02,84.08,81.18,,,82.78,87.83
0.092822,,,,,82.22,,
0.093038,77.22,84.41,82.53,,,82.72,87.78
0.093075,,,,,83,,
0.093302,76.4,83.97,81.27,,,82.63,87.77
0.093323,,,,,82.49,,
0.093561,75.96,84.3,80.64,,,82.2,87.52
0.093566,,,,,82.47,,
0.093804,,,,,82.93,,
0.093816,75.71,83.74,82.13,,,81.66,87.55
0.094037,,,,,83.07,,
0.094066,75.12,84.04,80.63,,,81.8,87.57
0.094266,,,,,82.26,,
0.094311,74.71,83.82,79.15,,,81.91,86.89
0.094489,,,,,82.23,,
0.094551,75.32,83.16,81.26,,,81.83,87.3
0.094708,,,,,82.15,,
0.094786,74.56,83.3,80.13,,,82.29,87.4
0.094922,,,,,82.35,,
0.095016,74.13,83.12,80.32,,,81.09,86.94
0.09513,,,,,81.86,,
0.095242,74.11,83.08,81.39,,,82.09,86.52
0.095334,,,,,81.93,,
0.095462,73.36,83.39,78.75,,,80.93,87
0.095533,,,,,82.32,,
0.095678,72.68,82.72,80.35,,,81.19,86.97
0.095727,,,,,82.2,,
0.095888,72.63,82.46,80.53,,,78.86,86.6
0.095915,,,,,82.29,,
0.096094,71.38,83.13,79.52,,,81.2,86.12
0.096099,,,,,81.81,,
0.096278,,,,,81.35,,
0.096294,71.22,83.02,80.23,,,80.59,86.37
0.096451,,,,,82.06,,
0.096489,70.79,83.16,80.17,,,79.51,86.33
0.096619,,,,,81.26,,
0.096679,68.72,81.73,80.09,,,79.51,86.51
0.096782,,,,,81.27,,
0.096864,69.31,82.13,79.69,,,80.3,86.57
0.09694,,,,,80.78,,
0.097044,66.38,82.16,77.57,,,79.98,85.99
0.097093,,,,,79.51,,
0.097219,65.95,80.37,79.14,,,78.45,85.94
0.09724,,,,,80.77,,
0.097383,,,,,80.63,,
0.097389,63.86,81.19,78.03,,,79.05,85.4
0.09752,,,,,80.27,,
0.097553,64.02,81.19,79.46,,,78.67,85.19
0.097652,,,,,80.41,,
0.097712,63.32,80.28,78.21,,,77.84,84.84
0.097778,,,,,79.93,,
0.097866,59.97,81.06,77.82,,,77.53,84.61
0.097899,,,,,78.99,,
0.098015,57.2,80.07,75.41,,,76.67,84.94
0.098015,,,,,80.21,,
0.098126,,,,,79.8,,
0.098158,55.96,79.93,78.27,,,77.58,84.85
0.098231,,,,,79.62,,
0.098296,54.56,79.75,76.08,,,77.11,84.52
0.098331,,,,,79.65,,
0.098426,,,,,78.7,,
0.098429,52.74,78.15,73.2,,,75.95,84.23
0.098515,,,,,78.71,,
0.098557,50.88,79.11,73.39,,,74.58,83.54
0.098599,,,,,77.46,,
0.098678,,,,,76.86,,
0.098679,46.34,78.63,74.96,,,73.23,83.55
0.098751,,,,,77.57,,
0.098796,44.66,77.94,70.34,,,71.5,84.09
0.098819,,,,,77.8,,
0.098881,,,,,76.79,,
0.098907,40.83,77.4,76.09,,,70.84,83.16
0.098938,,,,,77.33,,
0.09899,,,,,76.51,,
0.099014,37.66,77.11,70.22,,,70.61,83.39
0.099036,,,,,75.74,,
0.099077,,,,,75.08,,
0.099112,,,,,74.47,,
0.099114,35.01,76.67,70.46,,,69.4,82.84
0.099142,,,,,75.21,,
0.099166,,,,,74.05,,
0.099185,,,,,72.28,,
0.099199,,,,,70.52,,
0.099207,,,,,71.02,,
0.09921,27.94,74.9,69.82,,,70.48,81.74
0.0993,27.39,74.75,66.8,,,68.06,81.77
0.099384,20.78,73.64,69.19,,,64.88,80.29
0.099464,17.18,72.48,65.87,,,62.16,79.39
0.099537,13.67,70.03,63.55,,,60.05,78.15
0.099606,9.32,70.54,56.84,,,56.97,78.28
0.099669,8.03,67.92,58.44,,,58.31,77.01
0.099726,4.56,67.4,53.85,,,53.51,76.36
0.099778,5.7,61.52,54.07,,,51.51,73.38
0.099825,5.06,56.95,40.46,,,41.06,71.27
0.099866,4.52,54.83,25.92,,,35.53,69.41
0.099901,3.77,53.31,18.76,,,31.01,66.14
0.099931,3.32,42.15,6.87,,,20.53,60.95
0.099956,2.59,37.69,2.92,,,21.29,55.03
0.099975,2.42,27.2,2.34,,,8.25,47.23
0.099989,2.05,18.2,0.82,,,3.43,33.02
0.099997,1.11,7.26,0.1,,,0.95,18.57
0.1,,0.89,,,,,

